UniMetric: Universal Metric Scale Recovery for Visual Geometry Foundation Models

Recent advances in multimodal foundation models, exemplified by GPT-6 Astra, raise the prospect of general-purpose embodied reasoning and planning. Using Internet videos for embodied pretraining calls for reliable physical-scale annotations. Yet visual geometry foundation models often recover scene structure and camera motion without reliable metric scale. We show that uncertain size priors of familiar objects can jointly constrain a reconstruction's shared scale. Building on this insight, we present UniMetric, a universal and training-free metric scale recovery framework for geometry foundation models, without additional sensors or task-specific metric supervision. Specifically, Metric Prior Acquisition elicits object height intervals from a vision-language model. Semantic-Geometric Alignment measures reconstructed object heights along the estimated support-surface normal in each frame and converts the priors into scale intervals. Global Scale Recovery reconciles these intervals through a convex objective, yielding a jointly feasible scale when they overlap and a unique compromise otherwise. The estimated sequence-level scale is applied uniformly to reconstructed points and camera translations. Controlled experiments with real VLM priors show that combining observations improves scale accuracy with exact relative object heights. To evaluate metric accuracy on GFM reconstructions without ground-truth scale alignment, we introduce MetricBench, covering twelve embodied, driving, and roadside subsets with sensor-derived ground truth. Across nine geometry foundation models, UniMetric reduces mean depth Abs Rel, reconstruction Chamfer distance, and trajectory error by 54.2%, 83.8%, and 65.6%, respectively, improving every model on all three tasks at the suite level. We release the UniMetric code and MetricBench data.

==> figures/supplement_depth_12datasets/sample_index.csv <==
dataset,figure_file,label,sequence_id,frame_id
nuScenes,supplement_depth_12datasets/depth_nuscenes.pdf,fig:supp-depth-nuscenes,scene-0931,00012_camera1
Waymo,supplement_depth_12datasets/depth_waymo.pdf,fig:supp-depth-waymo,validation_segment-12831741023324393102_2673_230_2693_230,000039_camera1
KITTI,supplement_depth_12datasets/depth_kitti.pdf,fig:supp-depth-kitti,2011_09_29_drive_0071_sync,0000000535_camera1
Argoverse,supplement_depth_12datasets/depth_argoverse.pdf,fig:supp-depth-argoverse,9da4ca63-f524-3b38-8c8b-624f17518574,000090_camera1
V2X-Radar-I,supplement_depth_12datasets/depth_v2x_radar_i.pdf,fig:supp-depth-v2x-radar-i,2024-05-13-16-27-51,00160_camera1
DAIR-V2X-I,supplement_depth_12datasets/depth_dair_v2x_i.pdf,fig:supp-depth-dair-v2x-i,batch103_016176_016365,016286_camera1
CEAR,supplement_depth_12datasets/depth_cear.pdf,fig:supp-depth-cear,lab1_well-lit_trot,1704240938191000_camera1
JRDB,supplement_depth_12datasets/depth_jrdb.pdf,fig:supp-depth-jrdb,cubberly-auditorium-2019-04-22_0,001260_camera1
FusionPortable,supplement_depth_12datasets/depth_fusionportable.pdf,fig:supp-depth-fusionportable,handheld_room00,000630_camera1
DROID,supplement_depth_12datasets/depth_droid.pdf,fig:supp-depth-droid,AUTOLab_84bd5053_2023-07-12-11h-27m-35s,000011_camera1
Humanoid Everyday,supplement_depth_12datasets/depth_humanoid_everyday.pdf,fig:supp-depth-humanoid,Locomanip_throw_away_a_piece_of_paper_to_trashcan,000128_camera1
3EED,supplement_depth_12datasets/depth_3eed.pdf,fig:supp-depth-3eed,Outdoor_Day_fast_flight_2_2,001097_camera1

